A Method for Curation of Web-Scraped Face Image Datasets

Web-scraped, in-the-wild datasets have become the norm in face recognition research. The numbers of subjects and images acquired in web-scraped datasets are usually very large, with number of images on the millions scale. A variety of issues occur when collecting a dataset in-the-wild, including images with the wrong identity label, duplicate images, duplicate subjects and variation in quality. With the number of images being in the millions, a manual cleaning procedure is not feasible. But fully automated methods used to date result in a less-than-ideal level of clean dataset. We propose a semi-automated method, where the goal is to have a clean dataset for testing face recognition methods, with similar quality across men and women, to support comparison of accuracy across gender. Our approach removes near-duplicate images, merges duplicate subjects, corrects mislabeled images, and removes images outside a defined range of pose and quality. We conduct the curation on the Asian Face Dataset (AFD) and VGGFace2 test dataset. The experiments show that a state-of-the-art method achieves a much higher accuracy on the datasets after they are curated. Finally, we release our cleaned versions of both datasets to the research community.

==> images/arcface/afd_new/roc.txt <==
1e-05 0.0001 0.001 0.01 0.1
0.7091585351026896 0.8550043453396795 0.9307060163817055 0.9738577160174173 0.9936535525966219
0.38777305687542984 0.6245628122457957 0.7829642534205207 0.9028184601634588 0.974733358237354


==> images/arcface/afd_original/roc.txt <==
1e-05 0.0001 0.001 0.01 0.1
0.26591018419850815 0.6945191048865885 0.8098310245090576 0.886061196529152 0.9446698127568884
0.13570361550249796 0.4763619874093226 0.6576895998299667 0.7993178137676268 0.9057480439526467


==> images/arcface/vggface2_test_new/roc.txt <==
1e-05 0.0001 0.001 0.01 0.1
0.8392954010543633 0.8869233051476042 0.9227765268007979 0.9540481836478488 0.9819355602937693
0.44486690698791975 0.6766804368990527 0.8179469566770855 0.8865749235897514 0.9463701842847627


==> images/arcface/vggface2_test_original/roc.txt <==
1e-05 0.0001 0.001 0.01 0.1
0.23621823510706086 0.4226672897625666 0.5746953339145133 0.6883370835968191 0.8034872009411731
0.08687403972574702 0.22053036187200634 0.41837166088230376 0.6050056264585667 0.7537255736172275


==> images/r50_ms1m_v2_balanced/afd_new/roc.txt <==
1e-05 0.0001 0.001 0.01 0.1
0.5204591200349429 0.695326395799655 0.8309802455904934 0.930450249237877 0.9851673068350166
0.2750402362856235 0.4557673173132984 0.6384250418073336 0.8135103148031128 0.9457094678336644


==> images/r50_ms1m_v2_balanced/afd_original/roc.txt <==
1e-05 0.0001 0.001 0.01 0.1
0.24702755366113563 0.5243275993301872 0.6803872735576191 0.8122843659613336 0.9203690059369767
0.12364187698427555 0.3203533987945507 0.5008332598696009 0.6910821871984716 0.8653892833119785


==> images/r50_ms1m_v2_balanced/vggface2_test_new/roc.txt <==
1e-05 0.0001 0.001 0.01 0.1
0.7176683338979336 0.7878669624729048 0.8453144823280128 0.900200820552334 0.9562495710145312
0.38588872008852093 0.5686383534439661 0.7220765030349444 0.8230412040621031 0.9132371494372578


==> images/r50_ms1m_v2_balanced/vggface2_test_original/roc.txt <==
1e-05 0.0001 0.001 0.01 0.1
0.21320973383809744 0.34992769508121 0.48096554876168757 0.6050189649272779 0.7427743445704205
0.09060654027766729 0.19987290192086132 0.350021585222301 0.5272443044955359 0.7045926023912672

